Reproducing kernel Hilbert spaces and variable metric algorithms in PDE constrained shape optimisation

In this paper we investigate and compare different gradient algorithms designed for the domain expression of the shape derivative. Our main focus is to examine the usefulness of kernel reproducing Hilbert spaces for PDE constrained shape optimisation problems. We show that radial kernels provide convenient formulas for the shape gradient that can be efficiently used in numerical simulations. The shape gradients associated with radial kernels depend on a so called smoothing parameter that allows a smoothness adjustment of the shape during the optimisation process. Besides, this smoothing parameter can be used to modify the movement of the shape. The theoretical findings are verified in a number of numerical experiments.

==> data/RK1-RK-1-RKS-10.0-f-1-mN-30-iN-100-it-450-error.dat <==
iteration	error2	error
0	0.000479865584146	0.0219058344773
1	0.000475711313803	0.0218108072708
2	0.000472638051868	0.021740240382
3	0.000469977451013	0.0216789633288
4	0.000467014758789	0.0216105242599
5	0.000466346603421	0.0215950596994
6	0.00046525238376	0.0215697098673
7	0.000464532135583	0.0215530075763
8	0.000465580319836	0.0215773103012
9	0.00046644625816	0.0215973669265
10	0.000468153549565	0.0216368562773
11	0.0004703208458	0.0216868818828
12	0.000471142850884	0.0217058252753
13	0.000473663403369	0.0217638094866
14	0.000474074235883	0.0217732458738
15	0.000465818258159	0.0215828232203
16	0.000447970870668	0.0211653223616
17	0.000416657722417	0.0204121954336
18	0.000379945080928	0.0194921799942
19	0.000349234583679	0.0186878191258
20	0.000332891515036	0.0182453148791
21	0.000328079501851	0.018112965021
22	0.00032794490796	0.0181092492379
23	0.000329237210661	0.0181448948925
24	0.000331288951115	0.0182013447612
25	0.000331040141861	0.0181945085633
26	0.000328369618172	0.0181209717778
27	0.000322938353633	0.017970485626
28	0.00031037658661	0.0176175079568
29	0.000289341014913	0.0170100268934
30	0.000250707433575	0.0158337435111
31	0.000202633704945	0.0142349466084
32	0.00014733254332	0.0121380617612
33	9.59324421477e-05	0.00979451081717
34	5.79936286723e-05	0.00761535479622
35	3.62912001242e-05	0.00602421780186
36	2.60107784515e-05	0.0051000763182
37	2.05480356973e-05	0.00453299412059
38	1.66229320396e-05	0.00407712301011
39	1.31195335046e-05	0.00362208965993
40	1.11764009921e-05	0.00334311247075
41	9.79832814965e-06	0.00313022813061
42	8.72480433821e-06	0.00295377797713
43	8.06631385075e-06	0.00284012567517
44	7.57008163878e-06	0.00275137813446
45	7.31223897428e-06	0.0027041151925
46	6.90324842514e-06	0.00262740336171
47	6.56080214293e-06	0.00256140628228
48	6.18291558987e-06	0.00248654692091
49	5.86779263439e-06	0.00242235270644
50	5.543991601e-06	0.00235456824089
51	5.28930514566e-06	0.00229984893975
52	5.02041931648e-06	0.00224062922334
53	4.77343209742e-06	0.00218481855023
54	4.54107278285e-06	0.00213097930137
55	4.27331227513e-06	0.00206719913775
56	4.03652207818e-06	0.00200910977256
57	3.83871002837e-06	0.00195926262363
58	3.63020420073e-06	0.00190530947637
59	3.42075523932e-06	0.00184952838294
60	3.32888977766e-06	0.00182452453468
61	3.16549831913e-06	0.0017791847344
62	3.03321504136e-06	0.00174161277021
63	2.89707927938e-06	0.00170208086746
64	2.71676382312e-06	0.00164826084802
65	2.59525562734e-06	0.00161097971041
66	2.46218387828e-06	0.00156913475466
67	2.37923495849e-06	0.00154247689075
68	2.22367854539e-06	0.00149120037064
69	2.10231890569e-06	0.00144993755234
70	2.04934890622e-06	0.00143155471646
71	1.88495937621e-06	0.00137293822738
72	1.79778682421e-06	0.00134081573089
73	1.75100373878e-06	0.00132325497875
74	1.70707514809e-06	0.00130655085936
75	1.63619862015e-06	0.00127913979696
76	1.53597559439e-06	0.00123934482465
77	1.47427603228e-06	0.00121419769078
78	1.39410722455e-06	0.00118072317863
79	1.3191461112e-06	0.00114854086179
80	1.26911062514e-06	0.00112654810156
81	1.2120103041e-06	0.00110091339537
82	1.14770692158e-06	0.00107131084265
83	1.1068037868e-06	0.00105204742612
84	1.05779965376e-06	0.00102849387638
85	1.00852575805e-06	0.00100425383148
86	9.55056984595e-07	0.000977270169705
87	9.11467813617e-07	0.000954708234812
88	8.76407459046e-07	0.000936166362911
89	8.44829197368e-07	0.000919145906463
90	8.06932500927e-07	0.000898294217351
91	7.58201356967e-07	0.000870747585106
92	7.43487867192e-07	0.00086225742513
93	7.16905681243e-07	0.000846702829358
94	6.72877946633e-07	0.000820291379104
95	6.44121733759e-07	0.000802571949273
96	6.16913814437e-07	0.000785438612775
97	5.91402341395e-07	0.000769026879501
98	5.7080884469e-07	0.000755518924111
99	5.56977373763e-07	0.00074630916768
100	5.48803773813e-07	0.000740812914178
101	5.29725331567e-07	0.000727822321427
102	4.90273094526e-07	0.000700195040346
103	4.74591856712e-07	0.00068890627571
104	4.5947664974e-07	0.000677847069582
105	4.37157140644e-07	0.000661178599657
106	4.18471745674e-07	0.0006468939215
107	3.99630827571e-07	0.00063216360823
108	3.80580070659e-07	0.000616911720313
109	3.83610759902e-07	0.000619363189011
110	3.72719038974e-07	0.000610507198135
111	3.57671201972e-07	0.0005980561863
112	3.39011197594e-07	0.00058224668105
113	3.24214605816e-07	0.000569398459619
114	3.12508398133e-07	0.000559024505843
115	3.00612973905e-07	0.000548281838022
116	2.91451114867e-07	0.000539862125795
117	2.82126431858e-07	0.000531155751036
118	2.6516879375e-07	0.000514945427934
119	2.5277368306e-07	0.000502766032126
120	2.4950908146e-07	0.000499508840222
121	2.37482098783e-07	0.000487321350633
122	2.27202428245e-07	0.000476657558678
123	2.17789640905e-07	0.000466679376987
124	2.14317011879e-07	0.000462943853916
125	2.10364444456e-07	0.000458655038625
126	2.05522317783e-07	0.000453345693465
127	1.95286093583e-07	0.000441911861781
128	1.87350718123e-07	0.000432840291705
129	1.80161282346e-07	0.000424454099222
130	1.7316277563e-07	0.000416128316304
131	1.74021438994e-07	0.000417158769528
132	1.61937312016e-07	0.00040241435364
133	1.55472430168e-07	0.000394299924129
134	1.53955716575e-07	0.000392371911042
135	1.44704363353e-07	0.000380400267288
136	1.41348811006e-07	0.000375963842685
137	1.35475657348e-07	0.000368070179922
138	1.32292284438e-07	0.000363720063288
139	1.28740231659e-07	0.00035880389025
140	1.30009107785e-07	0.00036056775755
141	1.22187097881e-07	0.000349552711163
142	1.1646268559e-07	0.000341266297178
143	1.14488372271e-07	0.000338361304334
144	1.101720378e-07	0.00033192173445
145	1.06791476208e-07	0.000326789651318
146	1.03519570811e-07	0.000321744573864
147	1.02052611636e-07	0.000319456744546
148	9.93010344985e-08	0.000315120666568
149	9.58580338282e-08	0.000309609486011
150	9.1959696599e-08	0.000303248572295
151	9.11800110954e-08	0.000301960280659
152	8.85728295672e-08	0.000297611877396
153	8.72247769033e-08	0.000295338410816
154	8.39241334695e-08	0.000289696623159
155	8.08559530774e-08	0.000284351812158
156	8.09951731902e-08	0.000284596509448
157	7.76644777766e-08	0.000278683472378
158	7.58838619127e-08	0.000275470255949
159	7.63013957814e-08	0.000276227072861
160	7.50363135058e-08	0.000273927569817
161	7.04947499936e-08	0.000265508474429
162	7.08896453752e-08	0.000266251094599
163	6.86072256611e-08	0.000261929810562
164	6.79995936348e-08	0.000260767317037
165	6.59658221678e-08	0.000256838124444
166	6.4406533877e-08	0.000253784424024
167	6.52406652816e-08	0.000255422523051
168	6.37013154127e-08	0.000252391195197
169	6.32248110283e-08	0.000251445443443
170	6.12053689051e-08	0.000247397188555
171	6.0115793318e-08	0.000245185222471
172	5.91002308305e-08	0.000243105390377
173	5.86335667318e-08	0.000242143690258
174	5.39310141546e-08	0.00023223051943
175	5.41540453916e-08	0.000232710217635
176	5.54222854651e-08	0.000235419382093
177	5.47560842559e-08	0.000234000180034
178	5.38653338937e-08	0.000232089064572
179	5.30857552982e-08	0.000230403461993
180	5.21774665818e-08	0.000228423874807
181	5.10998609939e-08	0.000226052783645
182	5.00035113158e-08	0.000223614649153
183	4.89277977812e-08	0.000221196287901
184	4.75984341415e-08	0.000218170653713
185	4.69166442766e-08	0.000216602502932
186	4.68496553962e-08	0.000216447812177
187	4.56411164878e-08	0.000213637816146
188	4.40698914885e-08	0.000209928300828
189	4.35017041776e-08	0.000208570621559
190	4.3258444645e-08	0.000207986645352
191	4.20890980232e-08	0.000205156277075
192	4.2563231012e-08	0.000206308582012
193	4.17054641874e-08	0.000204219157249
194	4.13120825867e-08	0.000203253739416
195	4.09403038123e-08	0.000202337104389
196	4.03065022199e-08	0.000200764793278
197	4.06901488733e-08	0.00020171799343
198	3.86639209474e-08	0.000196631434281
199	3.89927042665e-08	0.000197465704026
200	3.85513157798e-08	0.000196344889874
201	3.76722082921e-08	0.000194093297906
202	3.8593116974e-08	0.000196451309423
203	3.70288824855e-08	0.000192428902417
204	3.68406090254e-08	0.000191939076338
205	3.68534940238e-08	0.000191972638737
206	3.67546821805e-08	0.000191715106813
207	3.66034717477e-08	0.00019132033804
208	3.80487779448e-08	0.000195060959561
209	3.7970270148e-08	0.000194859616514
210	3.71848487894e-08	0.000192833733536
211	3.78542522872e-08	0.000194561692754
212	3.82534520111e-08	0.000195584897196
213	3.76409021354e-08	0.000194012633958
214	3.74155939913e-08	0.000193431109161
215	3.5625919475e-08	0.000188748296615
216	3.47117944002e-08	0.000186311015241
217	3.45116156865e-08	0.000185773021956
218	3.50687057017e-08	0.000187266403025
219	3.504052515e-08	0.000187191146025
220	3.47363325e-08	0.000186376856128
221	3.25963781786e-08	0.000180544670867
222	3.20207319436e-08	0.000178943376361
223	3.24555137841e-08	0.000180154138959
224	3.24358888273e-08	0.000180099663596
225	3.29974084126e-08	0.000181651887996
226	3.16748865909e-08	0.000177974398695
227	3.19221183532e-08	0.000178667619767
228	3.14188503038e-08	0.000177253632696
229	3.17408222385e-08	0.000178159541531
230	3.22899117644e-08	0.000179693939142
231	3.11087507707e-08	0.000176376729675
232	3.26686618177e-08	0.000180744742158
233	3.290505121e-08	0.000181397495049
234	3.09660385612e-08	0.000175971698182
235	3.10111819931e-08	0.00017609992048
236	3.07238556129e-08	0.000175282217047
237	2.93497406945e-08	0.000171317660194
238	3.00647053927e-08	0.000173391768526
239	2.90998810777e-08	0.000170586872525
240	2.92874456044e-08	0.000171135751976
241	2.99384232092e-08	0.000173027232565
242	2.81610248545e-08	0.000167812469306
243	2.91141350873e-08	0.000170628646737
244	2.93770693849e-08	0.00017139740192
245	2.84905294974e-08	0.000168791378623
246	2.95019142213e-08	0.000171761212796
247	2.92814066999e-08	0.000171118107458
248	2.93370660662e-08	0.000171280664601
249	2.94073915255e-08	0.000171485834766
250	2.8160502399e-08	0.000167810912634
251	2.84528036788e-08	0.000168679588803
252	2.86810154335e-08	0.000169354703016
253	2.77846227016e-08	0.000166687200173
254	2.70117059472e-08	0.000164352383455
255	2.77351800156e-08	0.000166538824349
256	2.69190090281e-08	0.00016407013448
257	2.68221648046e-08	0.000163774737993
258	2.85035251444e-08	0.000168829870415
259	2.83974666969e-08	0.000168515479102
260	2.85782845288e-08	0.000169051129925
261	2.82105800421e-08	0.0001679600549
262	2.84872719372e-08	0.000168781728683
263	2.8826736903e-08	0.000169784383566
264	2.8770945029e-08	0.000169620001854
265	2.86378880352e-08	0.000169227326503
266	2.71927325426e-08	0.000164902190836
267	2.66356153517e-08	0.000163204213646
268	2.70882611859e-08	0.000164585118361
269	2.66701818961e-08	0.000163310078979
270	2.60775263537e-08	0.000161485375046
271	2.60401594896e-08	0.000161369636207
272	2.62247563996e-08	0.00016194059528
273	2.77411686298e-08	0.000166556803013
274	2.61295096272e-08	0.000161646248417
275	2.70037618228e-08	0.000164328213715
276	2.68413210154e-08	0.000163833210966
277	2.71226006311e-08	0.000164689406554
278	2.75612936047e-08	0.000166015943827
279	2.73659985888e-08	0.000165426716672
280	2.76962612356e-08	0.000166421937363
281	2.78182198185e-08	0.000166787948661
282	2.73364033535e-08	0.000165337241278
283	2.71202786106e-08	0.000164682356707
284	2.68795221112e-08	0.000163949754837
285	2.74617338339e-08	0.000165715822521
286	2.7251436573e-08	0.000165080091389
287	2.70679594302e-08	0.00016452343125
288	2.70824610617e-08	0.000164567496978
289	2.71906790359e-08	0.00016489596428
290	2.65252081372e-08	0.000162865613735
291	2.70120650737e-08	0.000164353476001
292	2.70311362799e-08	0.000164411484635
293	2.68427942648e-08	0.000163837707091
294	2.68517206921e-08	0.000163864946502
295	2.67498407771e-08	0.000163553785579
296	2.70710410484e-08	0.00016453279627
297	2.69530019286e-08	0.000164173694387
298	2.70829677547e-08	0.00016456903644
299	2.67542107865e-08	0.000163567144581
300	2.68562138347e-08	0.000163878655824
301	2.73575931508e-08	0.000165401309399
302	2.71366566641e-08	0.000164732075395
303	2.62673827228e-08	0.000162072152829
304	2.68353914049e-08	0.000163815113481
305	2.61789857871e-08	0.000161799214421
306	2.62553445446e-08	0.000162035010243
307	2.56501509331e-08	0.000160156644986
308	2.63946793478e-08	0.000162464394092
309	2.52782188966e-08	0.000158991254151
310	2.54615142541e-08	0.00015956664518
311	2.63139443611e-08	0.000162215734012
312	2.58841731932e-08	0.000160885590384
313	2.60639491348e-08	0.000161443331032
314	2.52958374757e-08	0.000159046651885
315	2.58875070524e-08	0.000160895951013
316	2.54810749115e-08	0.000159627926477
317	2.49365962041e-08	0.000157913255315
318	2.51557913618e-08	0.000158605773419
319	2.51278057328e-08	0.000158517525002
320	2.46690868406e-08	0.000157063957803
321	2.5271681533e-08	0.000158970693944
322	2.49287497049e-08	0.000157888409027
323	2.40668232654e-08	0.000155134855095
324	2.42481355685e-08	0.00015571812858
325	2.42613166141e-08	0.000155760446244
326	2.33704498178e-08	0.000152873967103
327	2.33522824387e-08	0.000152814536084
328	2.34129660128e-08	0.000153012960277
329	2.3418127444e-08	0.000153029825341
330	2.28440365246e-08	0.000151142437868
331	2.34677085567e-08	0.000153191737887
332	2.29268121532e-08	0.000151416023436
333	2.32999539117e-08	0.000152643224257
334	2.33621384631e-08	0.000152846781003
335	2.35011527938e-08	0.00015330085712
336	2.34716125807e-08	0.000153204479637
337	2.29240044123e-08	0.000151406751541
338	2.34364441481e-08	0.000153089660487
339	2.3471904553e-08	0.000153205432518
340	2.34614670591e-08	0.00015317136501
341	2.34345371787e-08	0.000153083432084
342	2.34818464356e-08	0.00015323787533
343	2.3533348225e-08	0.000153405828524
344	2.3359869911e-08	0.000152839359823
345	2.19139586436e-08	0.000148033640243
346	2.27938309866e-08	0.000150976259679
347	2.31388217797e-08	0.0001521145022
348	2.27071838782e-08	0.000150689030384
349	2.30105529989e-08	0.000151692297098
350	2.27204174466e-08	0.00015073293418
351	2.24853736883e-08	0.000149951237702
352	2.28610231624e-08	0.000151198621563
353	2.26767341833e-08	0.000150587961615
354	2.25807396442e-08	0.000150268891139
355	2.28985639344e-08	0.000151322714535
356	2.29749405161e-08	0.000151574867693
357	2.22894603886e-08	0.000149296551831
358	2.24042972964e-08	0.000149680651042
359	2.261091346e-08	0.000150369257031
360	2.1940486751e-08	0.00014812321476
361	2.23841181402e-08	0.000149613228493
362	2.22427629615e-08	0.000149140078321
363	2.21584645619e-08	0.000148857195197
364	2.21628171326e-08	0.000148871814433
365	2.2073204118e-08	0.000148570535834
366	2.20391635401e-08	0.000148455931307
367	2.18945832066e-08	0.000147968183089
368	2.17324715445e-08	0.00014741937303
369	2.18875606414e-08	0.000147944451202
370	2.21815343381e-08	0.000148934664663
371	2.28755151125e-08	0.000151246537522
372	2.28093583122e-08	0.000151027673994
373	2.25680598323e-08	0.000150226694806
374	2.25675145745e-08	0.000150224880011
375	2.24437811456e-08	0.000149812486614
376	2.23520275372e-08	0.000149505944822
377	2.28251200842e-08	0.000151079846717
378	2.28636835991e-08	0.000151207419127
379	2.2596062423e-08	0.000150319867027
380	2.26540858902e-08	0.000150512743282
381	2.2603680883e-08	0.00015034520572
382	2.25793837217e-08	0.000150264379417
383	2.25279966127e-08	0.00015009329303
384	2.23271851434e-08	0.0001494228401
385	2.24697926288e-08	0.000149899274944
386	2.21905843188e-08	0.000148965043949
387	2.18756430907e-08	0.000147904168605
388	2.17626784046e-08	0.000147521789593
389	2.16994881086e-08	0.000147307461144
390	2.18532727522e-08	0.000147828524826
391	2.16625566459e-08	0.00014718205273
392	2.16787184476e-08	0.000147236946612
393	2.16186065807e-08	0.000147032671814
394	2.16247385872e-08	0.000147053522866
395	2.14980794133e-08	0.000146622233694
396	2.16339860389e-08	0.000147084961974
397	2.15430383475e-08	0.000146775469161
398	2.15764053725e-08	0.000146889092081
399	2.06498741273e-08	0.000143700640664
400	2.15110616855e-08	0.00014666649817
401	2.17954524646e-08	0.000147632829901
402	2.25096195322e-08	0.000150032061681
403	2.25283859945e-08	0.000150094590157
404	2.18720342986e-08	0.000147891968337
405	2.27636030601e-08	0.000150876118256
406	2.24116100149e-08	0.000149705076784
407	2.22909035791e-08	0.000149301385054
408	2.24388602458e-08	0.000149796062184
409	2.2508958721e-08	0.000150029859431
410	2.24748571967e-08	0.000149916167229
411	2.23180309265e-08	0.000149392205039
412	2.2354376417e-08	0.000149513800089
413	2.24300482597e-08	0.000149766646019
414	2.24750175274e-08	0.000149916701963
415	2.22658792734e-08	0.000149217556854
416	2.22258350836e-08	0.000149083315913
417	2.23428307167e-08	0.000149475184284
418	2.21728399296e-08	0.000148905473135
419	2.22883471029e-08	0.000149292823347
420	2.16370495369e-08	0.000147095375648
421	2.20783828931e-08	0.000148587963487
422	2.21950028818e-08	0.000148979874083
423	2.22366509295e-08	0.000149119586002
424	2.1152072177e-08	0.000145437519839
425	2.12936910128e-08	0.000145923579359
426	2.13353743098e-08	0.000146066335306
427	2.12327688715e-08	0.000145714683102
428	2.12258000676e-08	0.000145690768642
429	2.13070810307e-08	0.000145969452389
430	2.15510904641e-08	0.000146802896648
431	2.13275688906e-08	0.000146039614114
432	2.11644899759e-08	0.000145480204756
433	2.12009379222e-08	0.000145605418588
434	2.13353242189e-08	0.00014606616384
435	2.17549163777e-08	0.000147495479177
436	2.15410821436e-08	0.000146768805077
437	2.12744400753e-08	0.000145857602048
438	2.11171681176e-08	0.000145317473546
439	2.12576520457e-08	0.000145800041309
440	2.13012920668e-08	0.000145949621674
441	2.12495972692e-08	0.000145772416009
442	2.1528047696e-08	0.000146724393664
443	2.1313892868e-08	0.000145992783616
444	2.14834294247e-08	0.000146572266902
445	2.07489095734e-08	0.000144044817933
446	2.05431061041e-08	0.000143328664628
447	2.08361958899e-08	0.000144347483144
448	2.1126392769e-08	0.000145349209729
449	2.04604422995e-08	0.000143040002445
450	2.04899216437e-08	0.000143143011159


==> data/RK2-RK-2-RKS-10.0-f-1-mN-30-iN-100-it-500-error.dat <==
iteration	error2	error
0	0.000479973951336	0.0219083078154
1	0.000475963126278	0.0218165791608
2	0.000473093432041	0.0217507110698
3	0.00046971981412	0.0216730204199
4	0.000466548972604	0.0215997447347
5	0.0004660763945	0.0215888025258
6	0.000464853460336	0.021560460578
7	0.000465131231531	0.0215669012964
8	0.000465593048958	0.0215776052647
9	0.000466460400341	0.0215976943293
10	0.000468681105764	0.0216490439919
11	0.000470673647721	0.0216950143517
12	0.000472839564019	0.021744874431
13	0.000474336996733	0.0217792790683
14	0.000471174607476	0.0217065567854
15	0.000460258674865	0.0214536401309
16	0.000438151644775	0.0209320721567
17	0.000406284849243	0.0201565088555
18	0.000373997653067	0.0193390189272
19	0.000350960971362	0.018733952369
20	0.000340190386105	0.0184442507602
21	0.000339075760346	0.0184140098932
22	0.000340077098002	0.0184411794092
23	0.000343236666491	0.0185266474704
24	0.000346397297534	0.0186117515977
25	0.000347346239707	0.0186372272537
26	0.000346671105196	0.0186191059183
27	0.000345788024271	0.0185953764219
28	0.000346243384618	0.0186076163067
29	0.000331191211908	0.0181986596184
30	0.000295537289972	0.0171911980377
31	0.000245489409449	0.0156681016543
32	0.000187001963445	0.0136748661216
33	0.000129947940514	0.0113994710629
34	8.58498437073e-05	0.00926551907382
35	5.82527584053e-05	0.00763234946824
36	4.35321658623e-05	0.00659789101625
37	3.58150489882e-05	0.00598456756903
38	2.89406005933e-05	0.0053796468837
39	2.29717602044e-05	0.00479288641681
40	1.82622412848e-05	0.0042734343665
41	1.51193038299e-05	0.0038883549002
42	1.32476191947e-05	0.00363972790119
43	1.19885001599e-05	0.00346244135834
44	1.1141772073e-05	0.00333792930916
45	1.05214014606e-05	0.00324367098525
46	1.01410615606e-05	0.00318450334598
47	9.72583919226e-06	0.00311862777392
48	9.30863709964e-06	0.00305100591603
49	8.9527955568e-06	0.00299212224964
50	8.70940334362e-06	0.00295116982629
51	8.31774749044e-06	0.00288405053535
52	8.01035879099e-06	0.00283025772519
53	7.69920037787e-06	0.00277474329945
54	7.41144749061e-06	0.00272239737926
55	7.1192761518e-06	0.00266819717259
56	6.88990013899e-06	0.00262486192761
57	6.60380787483e-06	0.0025697875155
58	6.36951082557e-06	0.00252378898198
59	6.15502928516e-06	0.00248093314806
60	5.89099653686e-06	0.00242713751915
61	5.70007538662e-06	0.0023874830652
62	5.50573293575e-06	0.00234642982758
63	5.29519315383e-06	0.00230112866955
64	5.09094669595e-06	0.00225631263258
65	4.91653400301e-06	0.00221732586757
66	4.74701903811e-06	0.00217876548488
67	4.53084961765e-06	0.00212857924862
68	4.39010699301e-06	0.00209525821631
69	4.21000782238e-06	0.00205183035907
70	4.10944373282e-06	0.00202717629545
71	3.91184530431e-06	0.00197783854354
72	3.7854080844e-06	0.00194561252165
73	3.68927541657e-06	0.00192074866044
74	3.55609060475e-06	0.00188575995417
75	3.43521789048e-06	0.00185343408043
76	3.3246315386e-06	0.0018233572164
77	3.21360550126e-06	0.00179265320162
78	3.11821722327e-06	0.00176584745187
79	3.00477904761e-06	0.00173342985079
80	2.9047390052e-06	0.00170432948845
81	2.81134111395e-06	0.00167670543446
82	2.7122059958e-06	0.00164687765052
83	2.63979649184e-06	0.00162474505441
84	2.55416463903e-06	0.00159817540934
85	2.45157831541e-06	0.00156575167744
86	2.37369292739e-06	0.00154067937203
87	2.30538671144e-06	0.00151834999636
88	2.23698455571e-06	0.00149565522622
89	2.16839261853e-06	0.00147254630437
90	2.09855712047e-06	0.00144863974834
91	2.01297312062e-06	0.00141879283922
92	1.96526770601e-06	0.00140188006121
93	1.90707098743e-06	0.00138096740998
94	1.8528737909e-06	0.00136120306747
95	1.81061929766e-06	0.00134559254519
96	1.7401741277e-06	0.00131915659711
97	1.71149849424e-06	0.00130824252119
98	1.64437617591e-06	0.00128233231883
99	1.59070567752e-06	0.00126123180959
100	1.53157074098e-06	0.00123756645922
101	1.48642052356e-06	0.00121918846925
102	1.43659314014e-06	0.00119857963446
103	1.39954540623e-06	0.00118302384009
104	1.37746553104e-06	0.00117365477507
105	1.32420364523e-06	0.00115074047692
106	1.2931578601e-06	0.00113717098983
107	1.24618407121e-06	0.00111632614912
108	1.22210106747e-06	0.00110548680113
109	1.18501905197e-06	0.00108858580368
110	1.14549831545e-06	0.00107027955014
111	1.10860071177e-06	0.00105290109306
112	1.07606329151e-06	0.00103733470563
113	1.05652687808e-06	0.00102787493309
114	1.01715778268e-06	0.001008542405
115	9.96034942434e-07	0.000998015502101
116	9.6426701064e-07	0.000981970982585
117	9.30717996006e-07	0.000964737267864
118	9.00291525858e-07	0.000948836933228
119	8.78511900288e-07	0.000937289656557
120	8.41184405635e-07	0.000917161057631
121	8.19179668054e-07	0.00090508544793
122	8.15961854701e-07	0.000903306069226
123	7.98285352843e-07	0.000893468159949
124	7.6348357542e-07	0.000873775471972
125	7.34286500096e-07	0.000856905187343
126	7.10393443385e-07	0.00084284841068
127	7.05189405306e-07	0.000839755562831
128	6.8188146324e-07	0.00082576114176
129	6.63422350373e-07	0.000814507428065
130	6.49525059709e-07	0.000805931175541
131	6.29573874904e-07	0.000793456914334
132	6.14167672234e-07	0.000783688504595
133	5.96341051788e-07	0.000772231216533
134	5.8024769354e-07	0.000761739912004
135	5.64646550796e-07	0.000751429671224
136	5.48302647156e-07	0.000740474609394
137	5.34507627161e-07	0.000731100285297
138	5.09639386682e-07	0.000713890318384
139	4.96114019921e-07	0.000704353618519
140	4.82820943917e-07	0.000694853181555
141	4.73255095287e-07	0.000687935385983
142	4.68993737491e-07	0.000684831174445
143	4.55694309378e-07	0.000675051338328
144	4.34210155248e-07	0.000658946246099
145	4.19489307121e-07	0.000647679941885
146	4.09821292765e-07	0.000640172861628
147	3.99342439722e-07	0.00063193547117
148	3.88826186052e-07	0.000623559288322
149	3.83968896656e-07	0.000619652238482
150	3.73252860198e-07	0.00061094423657
151	3.60331353365e-07	0.000600276064295
152	3.50629720363e-07	0.00059213994998
153	3.4143151115e-07	0.000584321410826
154	3.3502273702e-07	0.0005788114866
155	3.18571773498e-07	0.000564421627418
156	3.11153830588e-07	0.000557811644364
157	3.03547612643e-07	0.000550951551992
158	2.92468568101e-07	0.000540803631738
159	2.87238589437e-07	0.000535946442695
160	2.84811204535e-07	0.000533677060154
161	2.80471198042e-07	0.000529595315351
162	2.65829489627e-07	0.000515586549114
163	2.58311689943e-07	0.000508243730845
164	2.56230118031e-07	0.000506191779893
165	2.50925389138e-07	0.000500924534374
166	2.41878990449e-07	0.000491811946224
167	2.35835970051e-07	0.000485629457561
168	2.29568039024e-07	0.000479132590234
169	2.23838133284e-07	0.000473115348815
170	2.20447771145e-07	0.000469518658996
171	2.14040460654e-07	0.000462645069848
172	2.14923980291e-07	0.000463598943367
173	2.12100007024e-07	0.000460543165212
174	1.97427863838e-07	0.00044432855393
175	1.96191092415e-07	0.00044293463673
176	1.9492764141e-07	0.000441506105745
177	1.90533929025e-07	0.000436501923278
178	1.87819719839e-07	0.000433381725317
179	1.86516839576e-07	0.000431875953922
180	1.79783771309e-07	0.000424009164181
181	1.75165512635e-07	0.00041852779195
182	1.7386392987e-07	0.000416969938809
183	1.69505756046e-07	0.000411710767464
184	1.59059326181e-07	0.00039882242437
185	1.6195201698e-07	0.00040243262415
186	1.63337852761e-07	0.000404150779735
187	1.49852085767e-07	0.000387107331069
188	1.46169688047e-07	0.000382321445968
189	1.48731882567e-07	0.000385657727223
190	1.46014904414e-07	0.000382118966311
191	1.4493199451e-07	0.000380699349237
192	1.40313057196e-07	0.000374583845348
193	1.38342645893e-07	0.000371944412369
194	1.34870975686e-07	0.000367247839594
195	1.33283953747e-07	0.000365080749625
196	1.29722930693e-07	0.000360170696606
197	1.23366339894e-07	0.000351235447947
198	1.18265055526e-07	0.000343896867572
199	1.18414397963e-07	0.000344113931661
200	1.18198713057e-07	0.000343800397116
201	1.15905540093e-07	0.000340449027158
202	1.13505186381e-07	0.000336905307737
203	1.07617283541e-07	0.000328050733181
204	1.07215110681e-07	0.000327437185856
205	1.04155226222e-07	0.000322730888237
206	9.89639405156e-08	0.00031458534695
207	1.00768329208e-07	0.000317440276599
208	9.62516557316e-08	0.000310244509591
209	9.9470562031e-08	0.000315389540142
210	9.40020077342e-08	0.000306597468571
211	9.64411634432e-08	0.000310549776112
212	9.40330173549e-08	0.000306648034976
213	9.12221151344e-08	0.000302029990455
214	8.87340432466e-08	0.000297882599771
215	8.98399871777e-08	0.00029973319332
216	8.7212731327e-08	0.000295318017275
217	8.61565291387e-08	0.000293524324612
218	8.49176304823e-08	0.000291406297945
219	8.13487417574e-08	0.000285217008184
220	7.99637332355e-08	0.000282778594019
221	7.75521400611e-08	0.00027848184871
222	7.7625262727e-08	0.000278613105806
223	7.80589200928e-08	0.00027939026485
224	7.37539624676e-08	0.000271576807676
225	7.18750640048e-08	0.000268095251739
226	7.15432769818e-08	0.000267475750269
227	7.38358672681e-08	0.000271727560744
228	6.88246606629e-08	0.000262344545708
229	6.7660071525e-08	0.000260115496511
230	7.03146362148e-08	0.000265169071
231	6.56191321359e-08	0.000256162315995
232	6.47811253029e-08	0.000254521365121
233	6.39928129173e-08	0.000252968007695
234	6.27889947798e-08	0.000250577322956
235	6.17045775983e-08	0.000248404061155
236	6.14500741252e-08	0.000247891254636
237	6.19906029122e-08	0.000248979121438
238	6.11668136524e-08	0.000247319254512
239	6.01388788664e-08	0.000245232295725
240	6.01741905964e-08	0.000245304281651
241	5.92890121503e-08	0.000243493351347
242	6.07759842356e-08	0.000246527856916
243	5.97026345868e-08	0.000244341225721
244	5.848968662e-08	0.00024184641122
245	5.79723255334e-08	0.000240774428736
246	5.63616569184e-08	0.000237406101266
247	5.4887758907e-08	0.000234281366965
248	5.51038190792e-08	0.000234742026657
249	5.40019443375e-08	0.000232383184283
250	5.14634452661e-08	0.00022685556036
251	5.13067347805e-08	0.000226509899961
252	5.10610784613e-08	0.000225966985335
253	4.89830111395e-08	0.000221321058961
254	4.84481977756e-08	0.000220109513142
255	4.85401051079e-08	0.000220318190597
256	4.64011098478e-08	0.000215409168439
257	4.68238150684e-08	0.000216388112124
258	4.8747479658e-08	0.000220788314134
259	4.57631995291e-08	0.000213923349659
260	4.33289528122e-08	0.000208156078009
261	4.45716559612e-08	0.000211120003698
262	4.50335789104e-08	0.000212211165848
263	4.30325381852e-08	0.000207442855228
264	4.24425874499e-08	0.000206015988336
265	4.42446371509e-08	0.000210344092265
266	4.16570365104e-08	0.0002041005549
267	4.12720880908e-08	0.000203155329959
268	4.35828799286e-08	0.000208765131017
269	4.24378599232e-08	0.000206004514327
270	4.15816723914e-08	0.000203915846347
271	4.10859078681e-08	0.000202696590667
272	3.94091383579e-08	0.000198517350269
273	3.89110573193e-08	0.000197258858659
274	4.01562022001e-08	0.000200390125006
275	3.9452811145e-08	0.000198627317218
276	3.79681604575e-08	0.000194854203079
277	3.84472593571e-08	0.000196079727043
278	3.78976046745e-08	0.000194673071262
279	3.67079519978e-08	0.000191593194028
280	3.79826978088e-08	0.000194891502659
281	3.70949952403e-08	0.000192600610696
282	3.74697639389e-08	0.000193571082393
283	3.61196680381e-08	0.000190051750947
284	3.71185271239e-08	0.000192661690857
285	3.49030755186e-08	0.000186823648178
286	3.41567317584e-08	0.000184815399138
287	3.54212593556e-08	0.000188205364843
288	3.37036135832e-08	0.000183585439464
289	3.27083480492e-08	0.000180854494136
290	3.31973042479e-08	0.000182201274002
291	3.26172081845e-08	0.000180602348225
292	3.2104103478e-08	0.000179176179996
293	3.24274595815e-08	0.000180076260461
294	3.20057702111e-08	0.000178901565703
295	3.20828260116e-08	0.000179116794331
296	3.16217665342e-08	0.000177825100968
297	3.20797368793e-08	0.000179108170889
298	3.03445527487e-08	0.000174196879274
299	3.16957171707e-08	0.000178032910359
300	3.13021446019e-08	0.000176924121029
301	3.06546148764e-08	0.000175084593487
302	3.00545870341e-08	0.000173362588335
303	3.04294685772e-08	0.000174440444213
304	2.96585284611e-08	0.000172216516226
305	2.96308883423e-08	0.000172136249356
306	2.96514751145e-08	0.000172196036872
307	2.91355588792e-08	0.000170691414193
308	2.894532508e-08	0.000170133256831
309	3.03383212785e-08	0.00017417899207
310	2.96295044135e-08	0.000172132229445
311	2.97572630984e-08	0.000172502936492
312	2.9351553676e-08	0.000171322951399
313	2.94613615964e-08	0.000171643122776
314	2.93588967219e-08	0.00017134438048
315	2.91631440691e-08	0.000170772199345
316	2.83841319261e-08	0.000168475909038
317	2.84939518272e-08	0.000168801516069
318	2.7938128577e-08	0.000167147026827
319	2.82603680009e-08	0.000168108203253
320	2.60888418057e-08	0.000161520406778
321	2.49476974381e-08	0.000157948401189
322	2.58871902453e-08	0.000160894966501
323	2.8182140807e-08	0.000167875372843
324	2.68866443416e-08	0.00016397147417
325	2.7523748179e-08	0.00016590282752
326	2.50686236699e-08	0.000158330741392
327	2.49194037698e-08	0.000157858809605
328	2.54147890038e-08	0.000159420164985
329	2.47963601392e-08	0.000157468600487
330	2.5727732728e-08	0.000160398668099
331	2.49893182599e-08	0.000158080100771
332	2.55952898545e-08	0.000159985280118
333	2.41834452879e-08	0.000155510273898
334	2.56743121706e-08	0.00016023205725
335	2.35788386646e-08	0.000153554025231
336	2.49203487961e-08	0.000157861802841
337	2.49942977723e-08	0.000158095849953
338	2.31580268675e-08	0.000152177616184
339	2.34909924169e-08	0.000153267714855
340	2.46817899467e-08	0.000157104391876
341	2.42656751584e-08	0.000155774436794
342	2.42245088174e-08	0.000155642246249
343	2.52799064515e-08	0.000158996561131
344	2.26593114062e-08	0.000150530101329
345	2.19894270757e-08	0.000148288324138
346	2.14259013122e-08	0.000146375890474
347	2.20186063404e-08	0.000148386678446
348	2.50826195283e-08	0.000158374933396
349	2.14387001783e-08	0.000146419603122
350	2.39471911601e-08	0.00015474880019
351	2.0704572948e-08	0.000143890836915
352	2.37978186589e-08	0.000154265416276
353	2.41554772966e-08	0.000155420324593
354	2.31068816142e-08	0.000152009478698
355	2.34753842581e-08	0.000153216788434
356	2.37969119867e-08	0.000154262477572
357	2.40554494161e-08	0.00015509819282
358	2.31278421243e-08	0.000152078407817
359	2.06523285033e-08	0.000143709180303
360	2.00902192329e-08	0.000141739970484
361	2.09638271629e-08	0.000144788905524
362	2.39537406774e-08	0.000154769960514
363	2.00779511529e-08	0.000141696687163
364	2.36692072118e-08	0.00015384800035
365	2.04720114898e-08	0.000143080437132
366	2.46000249112e-08	0.000156843950827
367	2.16376408306e-08	0.000147097385533
368	2.34239459043e-08	0.000153048835031
369	2.37766228591e-08	0.000154196701843
370	2.18063820773e-08	0.000147669841462
371	2.38951382065e-08	0.000154580523374
372	2.38457992977e-08	0.00015442085124
373	2.1263052391e-08	0.00014581855983
374	2.25978407213e-08	0.000150325781958
375	2.29747483462e-08	0.000151574233781
376	2.14716655125e-08	0.000146532131331
377	2.29658315596e-08	0.000151544817
378	2.25883574808e-08	0.000150294236352
379	2.06100438461e-08	0.000143561986076
380	2.28522567629e-08	0.000151169629102
381	2.28343454985e-08	0.000151110375218
382	2.19144593511e-08	0.000148035331428
383	2.29957821781e-08	0.000151643602497
384	1.99416887755e-08	0.000141215044438
385	2.22916843383e-08	0.00014930399974
386	2.35088977685e-08	0.000153326115742
387	2.07263966155e-08	0.000143966651053
388	2.01542764287e-08	0.000141965757944
389	2.22034479791e-08	0.000149008214468
390	2.03954818643e-08	0.000142812751056
391	2.03857395073e-08	0.000142778638134
392	2.02495972012e-08	0.00014230107941
393	2.01442960693e-08	0.000141930603005
394	2.0479947377e-08	0.000143108166703
395	2.01306300381e-08	0.00014188245148
396	2.01069771604e-08	0.0001417990732
397	2.12934514937e-08	0.000145922758656
398	2.12981081709e-08	0.00014593871375
399	2.20890971471e-08	0.000148624012687
400	2.12946202127e-08	0.000145926763182
401	2.19322278373e-08	0.000148095333611
402	2.09920558656e-08	0.000144886355001
403	2.16824904038e-08	0.000147249755191
404	2.21971101569e-08	0.000148986946263
405	2.15191721025e-08	0.000146694144745
406	2.11687780242e-08	0.000145494941576
407	1.99947168265e-08	0.000141402676165
408	2.08604022064e-08	0.000144431306185
409	2.1193435367e-08	0.000145579652998
410	2.12099247271e-08	0.000145636275451
411	2.03913381981e-08	0.00014279824298
412	1.97050109504e-08	0.000140374538113
413	2.01216671074e-08	0.000141850862202
414	2.09471274657e-08	0.000144731224916
415	1.9803366119e-08	0.00014072443327
416	2.01089478899e-08	0.000141806022051
417	1.91019599556e-08	0.000138209840299
418	2.13035231055e-08	0.000145957264655
419	2.08355383147e-08	0.000144345205375
420	1.8922738911e-08	0.000137559946609
421	2.1057329931e-08	0.000145111439697
422	2.08577985197e-08	0.000144422292322
423	1.87978487073e-08	0.000137105246826
424	1.82663687855e-08	0.000135153130876
425	1.97609336858e-08	0.000140573588152
426	2.07875404445e-08	0.000144178848811
427	2.07988166909e-08	0.000144217948574
428	1.92680647701e-08	0.000138809454902
429	1.88924956837e-08	0.000137449975204
430	2.06137724843e-08	0.00014357497165
431	1.91055974921e-08	0.000138222999143
432	1.89110713921e-08	0.000137517531217
433	1.9948482726e-08	0.000141239097724
434	1.99101014377e-08	0.000141103158851
435	1.88492019473e-08	0.00013729239581
436	1.84479112019e-08	0.000135823087882
437	1.98438946994e-08	0.000140868359469
438	1.81766242981e-08	0.000134820711681
439	1.88604121852e-08	0.000137333215885
440	1.85527894451e-08	0.000136208624709
441	2.06511783627e-08	0.000143705178622
442	2.12325826661e-08	0.000145714044162
443	1.96176924234e-08	0.000140063172973
444	2.03306265846e-08	0.000142585506222
445	1.9432620507e-08	0.000139400934383
446	1.95455453804e-08	0.000139805383946
447	1.92564181691e-08	0.000138767496804
448	1.93745597065e-08	0.000139192527481
449	1.89316786975e-08	0.00013759243692
450	1.78644562956e-08	0.000133657982536
451	1.97391615685e-08	0.000140496126525
452	1.8940699637e-08	0.000137625214394
453	1.81563468765e-08	0.000134745489262
454	1.83920604604e-08	0.000135617330974
455	1.89099780996e-08	0.000137513556058
456	1.83695719766e-08	0.000135534394072
457	1.74643399465e-08	0.000132152714488
458	1.88468609081e-08	0.000137283869803
459	1.83880252057e-08	0.000135602452801
460	1.76092793018e-08	0.00013269995969
461	1.8818144143e-08	0.000137179240933
462	1.8136300764e-08	0.000134671083622
463	1.86636594014e-08	0.000136615004305
464	2.03065212415e-08	0.000142500951721
465	1.91694408725e-08	0.00013845374994
466	1.78393246425e-08	0.000133563934662
467	1.79247512911e-08	0.000133883349566
468	1.79732252434e-08	0.000134064257889
469	1.86014442299e-08	0.000136387111671
470	1.75193678746e-08	0.000132360748995
471	1.78975497688e-08	0.000133781724345
472	1.79029596328e-08	0.000133801941813
473	1.82145675416e-08	0.000134961355734
474	1.8299832875e-08	0.000135276874871
475	1.80888677362e-08	0.000134494861375
476	1.85207675624e-08	0.000136091026752
477	1.7604180408e-08	0.000132680746184
478	1.81596419644e-08	0.000134757715788
479	1.88349468751e-08	0.000137240470981
480	1.78389222324e-08	0.000133562428221
481	1.83878844176e-08	0.000135601933679
482	1.78547847829e-08	0.000133621797559
483	1.81605674026e-08	0.000134761149456
484	1.80321353906e-08	0.000134283786775
485	1.76142763199e-08	0.000132718786613
486	1.76487364023e-08	0.000132848546858
487	1.76325912478e-08	0.000132787767689
488	1.76439879574e-08	0.000132830674008
489	1.75172148263e-08	0.000132352615487
490	1.77696372405e-08	0.000133302802823
491	1.82933644059e-08	0.000135252964499
492	1.74613428196e-08	0.000132141374367
493	1.81814075651e-08	0.000134838449876
494	1.84846091124e-08	0.000135958115287
495	1.79397842148e-08	0.000133939479672
496	1.89277911585e-08	0.000137578309186
497	1.86857864323e-08	0.000136695963482
498	1.8729408865e-08	0.000136855430528
499	1.70784034213e-08	0.000130684365635
500	1.80664879646e-08	0.000134411636269


==> data/pgfB-H1-RK--1-RKS-10.0-f-1-mN-30-iN-100-it-199-error.dat <==
iteration	error2	error
0	0.00045556254338	0.0213439111547
1	0.000443312605488	0.0210549900377
2	0.000426395850199	0.0206493547163
3	0.000405233835735	0.0201304206547
4	0.000378723980311	0.0194608319532
5	0.000347861518844	0.0186510460523
6	0.000308875830868	0.0175748636088
7	0.000260452975395	0.0161385555548
8	0.000199050764699	0.014108535172
9	0.000127929244997	0.0113105811078
10	6.26106607032e-05	0.00791268985258
11	2.41341033089e-05	0.00491264728115
12	9.70816009957e-06	0.00311579205012
13	5.49114632118e-06	0.00234331950898
14	4.19785994329e-06	0.00204886796629
15	3.5520724353e-06	0.00188469425513
16	3.0975253744e-06	0.00175997879942
17	2.66173444815e-06	0.00163148228558
18	2.41267478069e-06	0.00155327871958
19	2.16700982393e-06	0.0014720767045
20	1.93855551454e-06	0.0013923201911
21	1.724294192e-06	0.00131312382965
22	1.56325613891e-06	0.00125030241898
23	1.40736388662e-06	0.00118632368544
24	1.27682434299e-06	0.00112996652295
25	1.17717290536e-06	0.00108497599299
26	1.08194643728e-06	0.00104016654305
27	9.76076363268e-07	0.000987965770291
28	8.9481972463e-07	0.000945949113129
29	8.36838137654e-07	0.000914788575384
30	7.39669635587e-07	0.000860040484853
31	6.92622833298e-07	0.000832239648958
32	6.36757571189e-07	0.000797970908736
33	5.99739028584e-07	0.000774428194595
34	5.46907446768e-07	0.000739531910581
35	5.14377904562e-07	0.000717201439319
36	4.72447390059e-07	0.000687348085077
37	4.46221682208e-07	0.000667998265123
38	3.93955916099e-07	0.00062765907633
39	3.57884198516e-07	0.000598234233822
40	3.3437881428e-07	0.000578254973416
41	3.15408814855e-07	0.000561612691145
42	3.24008502689e-07	0.000569217447632
43	3.0238776649e-07	0.000549897960071
44	2.78623015956e-07	0.000527847530975
45	2.62168424494e-07	0.000512023851489
46	2.55692580585e-07	0.000505660538885
47	2.17200713394e-07	0.000466047973275
48	2.1710316461e-07	0.000465943306218
49	2.06124145315e-07	0.000454008970522
50	2.04412227915e-07	0.000452119705294
51	1.95059988602e-07	0.000441655961809
52	1.86535791496e-07	0.000431897894758
53	1.94203397095e-07	0.000440685145081
54	1.8235508473e-07	0.000427030543088
55	1.7065892597e-07	0.000413108854868
56	1.58976469134e-07	0.000398718533723
57	1.51472336238e-07	0.000389194470975
58	1.49878999716e-07	0.000387142092411
59	1.49960473278e-07	0.000387247302479
60	1.34135070141e-07	0.00036624454964
61	1.3093691364e-07	0.000361852060433
62	1.29265987072e-07	0.000359535793868
63	1.19153434357e-07	0.000345186086563
64	1.22552919598e-07	0.000350075591263
65	1.1891344118e-07	0.000344838282648
66	1.15997591231e-07	0.000340584191105
67	1.17623460058e-07	0.000342962767743
68	1.09088867461e-07	0.000330286038852
69	1.03572195823e-07	0.000321826344202
70	1.0318866528e-07	0.000321229925879
71	9.73347045017e-08	0.000311985103012
72	9.4916534303e-08	0.000308085271156
73	9.49032560565e-08	0.000308063720773
74	9.41069380808e-08	0.000306768541544
75	9.308261569e-08	0.00030509443733
76	9.30999416633e-08	0.000305122830452
77	9.01810818789e-08	0.000300301651476
78	8.77852276295e-08	0.000296285719584
79	8.64489710983e-08	0.000294022058863
80	8.69491769138e-08	0.00029487145829
81	8.37986883383e-08	0.000289480030984
82	8.17763096092e-08	0.000285965574168
83	7.64551906596e-08	0.000276505317597
84	7.41200397555e-08	0.000272249958229
85	7.30458075389e-08	0.000270269879082
86	7.42162713952e-08	0.000272426634886
87	7.34382640523e-08	0.000270994952079
88	7.36363286155e-08	0.000271360145592
89	7.11829588431e-08	0.000266801347154
90	6.55774773128e-08	0.000256080997563
91	6.44284725199e-08	0.000253827643333
92	6.30333326095e-08	0.000251064399327
93	6.17688437766e-08	0.000248533385638
94	6.11461215529e-08	0.000247277418202
95	5.91366699785e-08	0.000243180323995
96	5.7780712109e-08	0.000240376188731
97	5.90195327297e-08	0.00024293936019
98	6.67983502468e-08	0.000258453768103
99	6.59849228638e-08	0.000256875306061
100	6.3446656985e-08	0.000251886198481
101	6.3998296132e-08	0.000252978845226
102	6.10442358651e-08	0.000247071317366
103	6.04517358641e-08	0.000245869347142
104	5.88415377219e-08	0.000242572747278
105	5.92607762222e-08	0.000243435363541
106	5.71418406082e-08	0.000239043595623
107	5.56809012468e-08	0.000235968008948
108	5.54080640763e-08	0.000235389175784
109	5.37034200119e-08	0.000231739983628
110	5.45528970534e-08	0.000233565616163
111	5.34646465177e-08	0.000231224234279
112	5.399995499e-08	0.000232378903926
113	5.08815314671e-08	0.000225569349574
114	4.99212491836e-08	0.00022343063618
115	5.16800278185e-08	0.000227332416999
116	4.82271992517e-08	0.000219606919863
117	4.83207026938e-08	0.000219819704971
118	4.76535490006e-08	0.000218296928518
119	4.66883038015e-08	0.000216074764379
120	4.64624760606e-08	0.000215551562418
121	4.57964492517e-08	0.000214001049651
122	4.5631563036e-08	0.000213615455986
123	4.50237075618e-08	0.000212187906257
124	4.55751535372e-08	0.000213483380002
125	4.42822500361e-08	0.000210433481262
126	4.40568119931e-08	0.000209897146224
127	4.32368538737e-08	0.000207934734649
128	4.25408369585e-08	0.000206254301673
129	4.21416030808e-08	0.000205284200758
130	4.15712025986e-08	0.000203890172884
131	4.1025814203e-08	0.000202548300914
132	4.09154588438e-08	0.000202275700082
133	4.07910848696e-08	0.000201968029325
134	3.93961199854e-08	0.000198484558557
135	4.09826024531e-08	0.000202441602575
136	4.06121704154e-08	0.000201524614912
137	4.08399583035e-08	0.000202088986102
138	3.9512091869e-08	0.000198776487214
139	3.79274903342e-08	0.000194749814722
140	3.77445742733e-08	0.000194279629075
141	3.95356737813e-08	0.000198835796026
142	3.85062757089e-08	0.000196230160039
143	3.79211251881e-08	0.000194733472182
144	3.75690476199e-08	0.000193827365508
145	3.73733079152e-08	0.000193321772998
146	3.71299429551e-08	0.000192691315204
147	3.84521329822e-08	0.000196092154311
148	3.82103153411e-08	0.000195474590014
149	3.79683003178e-08	0.000194854561963
150	3.55380365848e-08	0.000188515348406
151	3.46617290344e-08	0.000186176607109
152	3.48931767026e-08	0.000186797153893
153	3.51688337075e-08	0.000187533553551
154	3.66377421827e-08	0.000191409880055
155	3.71621060638e-08	0.000192774754737
156	3.83309855769e-08	0.000195783006354
157	3.79486963031e-08	0.000194804251245
158	3.65275282672e-08	0.000191121762934
159	3.64130528178e-08	0.000190822044895
160	3.61918881344e-08	0.000190241657201
161	3.65768481984e-08	0.000191250746923
162	3.47254460102e-08	0.000186347648255
163	3.46531713682e-08	0.000186153623033
164	3.51011380018e-08	0.000187352977029
165	3.33414145002e-08	0.000182596315681
166	3.43563011081e-08	0.000185354528156
167	3.44067899871e-08	0.000185490673585
168	3.24271707765e-08	0.000180075458563
169	3.42560727366e-08	0.000185083961317
170	3.40033123308e-08	0.000184399870745
171	3.4024049275e-08	0.000184456090371
172	3.17364333351e-08	0.000178147223765
173	3.0955494281e-08	0.000175941735472
174	3.09382408484e-08	0.000175892696973
175	3.19409319709e-08	0.00017872026178
176	3.09292903955e-08	0.000175867252197
177	3.12138795416e-08	0.000176674501674
178	3.12882951099e-08	0.000176884977061
179	3.34096846156e-08	0.000182783162834
180	3.21879763997e-08	0.000179410078869
181	3.08879898843e-08	0.000175749793412
182	3.15177733399e-08	0.000177532457145
183	3.08586281076e-08	0.00017566624066
184	3.03515687868e-08	0.000174217016353
185	3.07683255356e-08	0.000175409023529
186	3.17134721941e-08	0.000178082767819
187	3.22563903859e-08	0.000179600641385
188	3.14341562571e-08	0.000177296802727
189	3.04881485185e-08	0.000174608557976
190	3.02657790754e-08	0.000173970627048
191	2.98690656716e-08	0.00017282669259
192	3.02263360732e-08	0.000173857228993
193	2.95630375822e-08	0.000171939051941
194	2.91926359334e-08	0.000170858526078
195	2.92024832941e-08	0.000170887340942
196	2.88775407443e-08	0.000169933930527
197	2.92123492354e-08	0.000170916205304
198	2.97104903726e-08	0.000172367312367
199	2.91493672676e-08	0.000170731857799


==> data/pgfF3-RK--1-RKS-10.0-f-1-mN-100-iN-50-it-346-error.dat <==
iteration	error
0	0.0195892621934
1	0.0190284534071
2	0.0182299044057
3	0.0170942098499
4	0.0155020655996
5	0.0133579131499
6	0.0106939121676
7	0.00782435382204
8	0.00538305475595
9	0.00386499354217
10	0.00313084842751
11	0.0027685880989
12	0.00255572641704
13	0.00240588183335
14	0.00228486524861
15	0.00218221326692
16	0.00208783417167
17	0.00199859733325
18	0.00191450437154
19	0.00183798876791
20	0.00176638393941
21	0.00169591867726
22	0.00162679986229
23	0.00156551688401
24	0.00150122396195
25	0.00144267471471
26	0.00138758948501
27	0.00133384206876
28	0.00128460926957
29	0.00123588883585
30	0.00118962475069
31	0.00114426833514
32	0.00110385262002
33	0.00105707289544
34	0.0010216396579
35	0.000983926447561
36	0.000944191016996
37	0.000908910776386
38	0.000876340986784
39	0.000845579454208
40	0.00081425562859
41	0.00078618099105
42	0.00075439180704
43	0.000732490756853
44	0.000706693041031
45	0.000682376995846
46	0.000656364244154
47	0.000637954191122
48	0.000615009231286
49	0.00059481752838
50	0.000574639605844
51	0.000556140474046
52	0.00054172875002
53	0.000523148789941
54	0.000507029401179
55	0.000489441943589
56	0.000475673778996
57	0.000459545505843
58	0.0004449668237
59	0.00043409072116
60	0.000423973524157
61	0.000408913377534
62	0.00039727434246
63	0.000390476101405
64	0.000379865780939
65	0.000369350975623
66	0.000361045310787
67	0.000353241529742
68	0.000343559076438
69	0.000333757363052
70	0.000328252255985
71	0.000322004183389
72	0.000315093533929
73	0.000306593404869
74	0.00030117147085
75	0.000298254859066
76	0.000289031341836
77	0.000279299907171
78	0.000277777637248
79	0.000270589457224
80	0.000267927872877
81	0.000261577561029
82	0.000259202581805
83	0.000254368445484
84	0.00024990795978
85	0.000244091010824
86	0.000238421124797
87	0.000234829004734
88	0.000232673237946
89	0.000230896850275
90	0.000225887608459
91	0.000222722910849
92	0.000222746034635
93	0.000217557298036
94	0.000211723989379
95	0.000210660614078
96	0.00020603701682
97	0.000205151914747
98	0.000202559999218
99	0.000203633745581
100	0.000198634056078
101	0.000193396110223
102	0.000192095156687
103	0.000192479853934
104	0.000191068351697
105	0.000185305903466
106	0.000185476689118
107	0.000179142129149
108	0.000180269850328
109	0.000180382385684
110	0.000178451530091
111	0.000177209046214
112	0.000176911935451
113	0.000173322251142
114	0.000173254948382
115	0.000171284734075
116	0.000168606194603
117	0.000168314106979
118	0.000167740870306
119	0.000165460356772
120	0.000162391949314
121	0.000161262865473
122	0.000157874162223
123	0.00015769690113
124	0.000156444772835
125	0.000154664179857
126	0.000152007173691
127	0.00015218525026
128	0.000151380835727
129	0.000148184696052
130	0.000149355607144
131	0.000145577636098
132	0.000144416848621
133	0.000142631870259
134	0.000144124252522
135	0.000144702315235
136	0.000141916324071
137	0.000140940579489
138	0.000140063849374
139	0.000138728751291
140	0.00014082415527
141	0.000136650065205
142	0.000136885764986
143	0.000138799699453
144	0.000133902283519
145	0.000131624707728
146	0.000130433936437
147	0.000131551734756
148	0.00013151478177
149	0.000130887740419
150	0.000130099078801
151	0.000129373953171
152	0.000128121953899
153	0.00012678633261
154	0.000127432347376
155	0.000125708494068
156	0.000123397165102
157	0.000124959740622
158	0.0001230099027
159	0.000120227607685
160	0.000119542281596
161	0.000118603232264
162	0.000118167897666
163	0.000117376293747
164	0.000119946917047
165	0.000118947058206
166	0.000118636524921
167	0.000117156818769
168	0.000111841011445
169	0.000115029633526
170	0.000112295462773
171	0.000110239831611
172	0.000112199027275
173	0.000110489036898
174	0.000111801071836
175	0.000110064280397
176	0.000109927270978
177	0.000108279404832
178	0.000107680989584
179	0.000107324685319
180	0.000104820040868
181	0.00010612287291
182	0.000103572710097
183	0.000102536721814
184	0.000103618450022
185	0.000102760163059
186	0.000102457495533
187	0.000101312983046
188	0.000101131377559
189	0.000101121301362
190	0.000101869866509
191	9.97375561463e-05
192	9.87953928077e-05
193	9.73963751554e-05
194	9.6263022562e-05
195	9.71472639543e-05
196	9.78304631736e-05
197	9.84968655681e-05
198	9.90553220868e-05
199	9.88135829629e-05
200	9.64651731055e-05
201	9.67152883931e-05
202	9.56628077449e-05
203	9.5513667721e-05
204	9.56289849287e-05
205	9.3733039364e-05
206	9.47078605204e-05
207	9.43045476244e-05
208	9.35880383241e-05
209	9.25834521663e-05
210	8.87687052415e-05
211	9.24134327578e-05
212	8.89832958444e-05
213	8.94527508292e-05
214	9.08537734294e-05
215	8.92645759797e-05
216	9.0078665816e-05
217	9.04621086323e-05
218	8.81822653806e-05
219	8.60644821128e-05
220	8.52304380735e-05
221	8.57130068589e-05
222	8.56102537346e-05
223	8.50738363404e-05
224	8.88336741983e-05
225	8.73716744232e-05
226	8.52921247268e-05
227	8.53003518208e-05
228	8.13625529585e-05
229	8.34973151926e-05
230	8.16096175583e-05
231	8.27304270052e-05
232	8.23307254122e-05
233	8.26587710945e-05
234	8.33832812083e-05
235	8.41955803681e-05
236	8.09135259165e-05
237	7.99324149108e-05
238	7.89239583688e-05
239	7.90553834316e-05
240	7.84986680247e-05
241	8.10931681017e-05
242	8.0897287503e-05
243	7.7835893127e-05
244	7.92305569358e-05
245	7.70293152063e-05
246	7.71356908571e-05
247	7.63620099267e-05
248	7.69383727084e-05
249	7.32953279289e-05
250	7.70580944397e-05
251	7.59289812643e-05
252	7.89722312752e-05
253	7.46185496582e-05
254	7.40990674514e-05
255	7.77975499228e-05
256	7.42342203566e-05
257	7.09879684151e-05
258	7.22421701499e-05
259	7.21083839341e-05
260	7.13766147759e-05
261	7.30573829317e-05
262	7.50765896563e-05
263	7.2805347386e-05
264	7.19330971917e-05
265	7.28121532467e-05
266	7.15737366271e-05
267	7.21442569487e-05
268	7.10788313666e-05
269	7.22569151818e-05
270	7.20500619829e-05
271	7.17827169754e-05
272	6.93540216815e-05
273	7.16732518942e-05
274	7.05481575361e-05
275	6.87577644094e-05
276	7.06454384413e-05
277	6.88546592682e-05
278	6.77129809504e-05
279	7.02830873814e-05
280	6.94672677065e-05
281	6.72930889533e-05
282	6.58134297836e-05
283	6.57543436588e-05
284	6.82268685984e-05
285	6.67204213279e-05
286	6.80814880419e-05
287	6.57774983925e-05
288	6.65888420099e-05
289	6.37205605529e-05
290	6.55815930479e-05
291	6.57894246224e-05
292	6.36458192346e-05
293	6.46487143864e-05
294	6.30134887388e-05
295	6.27121669235e-05
296	6.38359086585e-05
297	6.42596381684e-05
298	6.48360755464e-05
299	6.36973026916e-05
300	6.24511453987e-05
301	6.28270419234e-05
302	6.34153839601e-05
303	6.19954340991e-05
304	6.22380059973e-05
305	6.44503138214e-05
306	6.28656327186e-05
307	6.13812579619e-05
308	6.20888960146e-05
309	6.17444541333e-05
310	6.31481618417e-05
311	6.45346217646e-05
312	6.21163940596e-05
313	6.37520480801e-05
314	6.37868787584e-05
315	6.21077506168e-05
316	6.29373694867e-05
317	6.28113753901e-05
318	6.10487920251e-05
319	6.08071727777e-05
320	6.28364406111e-05
321	6.19590227354e-05
322	6.19831598169e-05
323	5.95945237323e-05
324	6.17248053384e-05
325	6.15560156391e-05
326	5.94617910184e-05
327	5.95923434958e-05
328	5.95520248032e-05
329	6.10631789813e-05
330	5.90113271625e-05
331	5.89428689745e-05
332	5.82718261892e-05
333	6.02148237244e-05
334	5.83410576387e-05
335	5.86478682779e-05
336	5.92437006567e-05
337	5.75362455386e-05
338	5.80923206803e-05
339	5.86567523618e-05
340	5.75496555839e-05
341	5.69718517055e-05
342	5.72679428233e-05
343	5.81102861186e-05
344	5.6661713332e-05
345	5.70248856769e-05
346	5.58834456766e-05


==> data/pgfF3-RK--1-RKS-10.0-f-1-mN-100-iN-50-it-427-error.dat <==
iteration	error2	error
0	0.000436483153334	0.0208921792385
1	0.000410792768386	0.0202680232975
2	0.000373813815067	0.0193342653097
3	0.0003216279984	0.0179339900301
4	0.000251715354877	0.0158655398546
5	0.000168700515258	0.0129884762485
6	8.9873725046e-05	0.00948017537
7	3.72726292349e-05	0.00610513138555
8	1.51641606752e-05	0.00389411872895
9	9.06281957466e-06	0.00301045172269
10	7.29157198486e-06	0.00270029109261
11	6.42351283243e-06	0.00253446499925
12	5.81354714393e-06	0.002411129848
13	5.31293380466e-06	0.00230498021785
14	4.87670684571e-06	0.00220832670719
15	4.4849585207e-06	0.00211777206533
16	4.14269447166e-06	0.00203536101752
17	3.81435408701e-06	0.0019530371443
18	3.53721682803e-06	0.00188074900719
19	3.26648370074e-06	0.00180734161152
20	3.03260727557e-06	0.00174143827785
21	2.81236344893e-06	0.00167701027097
22	2.61172815505e-06	0.00161608420419
23	2.42173322243e-06	0.00155619189769
24	2.24677806192e-06	0.00149892563589
25	2.09114698232e-06	0.0014460798672
26	1.94016863259e-06	0.00139289936198
27	1.80346481526e-06	0.00134293142612
28	1.67315917488e-06	0.00129350654227
29	1.55991985235e-06	0.00124896751453
30	1.4507001032e-06	0.00120445012483
31	1.34671594796e-06	0.00116048091236
32	1.25327773663e-06	0.00111949887746
33	1.16665749766e-06	0.0010801192053
34	1.08076838559e-06	0.0010396001085
35	1.0117280379e-06	0.00100584692568
36	9.42516081071e-07	0.000970832674085
37	8.8075775689e-07	0.000938486950836
38	8.19336627743e-07	0.00090517215365
39	7.66254832087e-07	0.000875359830063
40	7.12563492153e-07	0.000844134759475
41	6.66390112677e-07	0.00081632720932
42	6.21692544923e-07	0.000788474821997
43	5.83117114064e-07	0.000763621053968
44	5.42316035838e-07	0.000736421099534
45	5.07497592281e-07	0.000712388652549
46	4.79612343991e-07	0.000692540499892
47	4.49947707043e-07	0.000670781415248
48	4.20563157605e-07	0.000648508409818
49	3.95789949455e-07	0.000629118390651
50	3.67206201761e-07	0.000605975413496
51	3.48402869652e-07	0.000590256613391
52	3.33105556499e-07	0.000577152974955
53	3.1306258883e-07	0.000559519962853
54	2.92112374015e-07	0.000540474212165
55	2.74460150489e-07	0.000523889444911
56	2.62233287353e-07	0.000512087187257
57	2.43275068134e-07	0.000493229224737
58	2.32954566343e-07	0.000482653671221
59	2.21086764887e-07	0.000470198644072
60	2.11787689468e-07	0.000460203965072
61	1.9892593895e-07	0.000446011142182
62	1.87957204703e-07	0.000433540314969
63	1.82990097102e-07	0.000427773417947
64	1.74030174168e-07	0.00041716923924
65	1.65930085717e-07	0.000407345167784
66	1.57448832479e-07	0.000396798226406
67	1.50492903176e-07	0.000387934147989
68	1.43227165796e-07	0.000378453650789
69	1.3837820926e-07	0.000371992216666
70	1.33684501753e-07	0.000365628912632
71	1.28611987828e-07	0.000358625135521
72	1.2241720259e-07	0.000349881697993
73	1.15501600318e-07	0.000339855263779
74	1.10564282393e-07	0.000332512078567
75	1.07443691787e-07	0.000327786045748
76	1.03474781807e-07	0.000321674962979
77	1.00520891091e-07	0.000317050297415
78	9.70368777057e-08	0.00031150742801
79	9.23336336331e-08	0.000303864498804
80	8.91934734396e-08	0.000298652763991
81	8.63927282347e-08	0.00029392639935
82	8.57944028139e-08	0.000292906815923
83	8.21330321606e-08	0.000286588611359
84	7.85989594508e-08	0.000280355059613
85	7.81221014081e-08	0.000279503311981
86	7.55743189102e-08	0.00027490783712
87	7.22447511931e-08	0.000268783837299
88	7.17022906403e-08	0.000267772834022
89	6.96186019331e-08	0.000263853372033
90	6.64515725987e-08	0.00025778202536
91	6.61986093719e-08	0.000257290904176
92	6.33366073906e-08	0.00025166765265
93	6.38861955459e-08	0.000252757186932
94	6.17693032299e-08	0.000248534309965
95	5.9816688598e-08	0.000244574505208
96	5.69364190465e-08	0.000238613534919
97	5.64810952239e-08	0.000237657516658
98	5.41328539103e-08	0.00023266468127
99	5.34360740699e-08	0.000231162440872
100	5.19211024088e-08	0.000227862024938
101	5.10634726278e-08	0.000225972282875
102	5.12179453771e-08	0.000226313820561
103	4.91446582038e-08	0.000221685944985
104	4.86753216611e-08	0.000220624843708
105	4.69191526148e-08	0.000216608293043
106	4.58728402241e-08	0.000214179457988
107	4.51201417511e-08	0.000212415022423
108	4.53272487526e-08	0.000212901969818
109	4.35334660907e-08	0.000208646749533
110	4.25079204813e-08	0.000206174490375
111	4.28506047343e-08	0.000207003876133
112	4.1141719476e-08	0.000202834216729
113	4.01987827477e-08	0.000200496340983
114	4.12660433827e-08	0.000203140452354
115	3.94921585295e-08	0.000198726340804
116	3.85665731781e-08	0.000196383739597
117	3.84137775685e-08	0.00019599433045
118	3.82969482992e-08	0.000195696061021
119	3.78645104333e-08	0.000194588053162
120	3.51561180721e-08	0.000187499648192
121	3.513090981e-08	0.000187432413979
122	3.46941738e-08	0.000186263721105
123	3.37043365097e-08	0.000183587408364
124	3.38432699466e-08	0.000183965404211
125	3.20958189584e-08	0.000179153060142
126	3.1970467662e-08	0.000178802873752
127	3.24262540179e-08	0.00018007291306
128	3.10317595084e-08	0.000176158336471
129	3.07123472767e-08	0.000175249385952
130	3.0292942877e-08	0.000174048679619
131	3.08015583857e-08	0.000175503727555
132	2.95595504929e-08	0.000171928911161
133	2.98709430313e-08	0.000172832123841
134	2.86754628531e-08	0.000169338308876
135	2.85298745331e-08	0.000168907887717
136	2.86337404307e-08	0.000169215071524
137	2.7272814892e-08	0.000165144830049
138	2.59733087479e-08	0.000161162367654
139	2.56659026759e-08	0.00016020581349
140	2.61911853333e-08	0.000161836909675
141	2.60530422696e-08	0.00016140954826
142	2.54395819886e-08	0.000159497905907
143	2.48614135288e-08	0.000157675025064
144	2.48420949783e-08	0.000157613752504
145	2.49825590508e-08	0.000158058720262
146	2.38107203801e-08	0.000154307227245
147	2.41741841714e-08	0.000155480494505
148	2.3623096254e-08	0.000153698068478
149	2.33348173429e-08	0.000152757380649
150	2.29809406154e-08	0.000151594658928
151	2.27055216086e-08	0.000150683514721
152	2.25800796983e-08	0.00015026669524
153	2.20219077795e-08	0.000148397802475
154	2.21646946398e-08	0.000148878120084
155	2.11583599253e-08	0.000145459134898
156	2.13304433537e-08	0.000146049455164
157	2.09875336687e-08	0.000144870748147
158	2.03515226495e-08	0.000142658762961
159	2.02763807174e-08	0.000142395156931
160	2.02994751356e-08	0.000142476226563
161	1.98132491536e-08	0.000140759543739
162	1.93596620556e-08	0.00013913900264
163	1.87902460361e-08	0.000137077518347
164	1.88807340917e-08	0.000137407183552
165	1.97755380926e-08	0.000140625524328
166	1.9083019821e-08	0.00013814130382
167	1.89026628601e-08	0.000137486955236
168	1.84603370255e-08	0.00013586882286
169	1.75211405488e-08	0.0001323674452
170	1.84064339739e-08	0.000135670313532
171	1.77437692272e-08	0.000133205740219
172	1.78850605659e-08	0.000133735038662
173	1.78284059104e-08	0.000133523053854
174	1.71024317644e-08	0.000130776266059
175	1.66036300645e-08	0.000128855073879
176	1.67135552587e-08	0.000129280916065
177	1.66326213145e-08	0.000128967520386
178	1.54912686466e-08	0.000124463925081
179	1.54953139521e-08	0.000124480174936
180	1.61191124993e-08	0.000126961066864
181	1.50778158049e-08	0.000122791757887
182	1.49550945719e-08	0.000122291024085
183	1.55524587514e-08	0.000124709497438
184	1.52667331047e-08	0.000123558622138
185	1.50666183168e-08	0.00012274615398
186	1.41945065253e-08	0.00011914070054
187	1.43238214944e-08	0.000119682168657
188	1.40665828928e-08	0.000118602625994
189	1.35820964511e-08	0.000116542251785
190	1.4750691646e-08	0.000121452425443
191	1.39373777093e-08	0.0001180566716
192	1.34424109735e-08	0.000115941411814
193	1.34777608463e-08	0.00011609375886
194	1.35726515328e-08	0.000116501723304
195	1.43935453248e-08	0.000119973102506
196	1.33043239447e-08	0.000115344371101
197	1.40325561062e-08	0.000118459090433
198	1.24563111921e-08	0.000111607845567
199	1.24970919497e-08	0.000111790392922
200	1.20763852988e-08	0.000109892608026
201	1.21937667344e-08	0.000110425389899
202	1.25351098e-08	0.000111960304572
203	1.26145389471e-08	0.00011231446455
204	1.26397727054e-08	0.000112426743728
205	1.23182821906e-08	0.00011098775694
206	1.10946942003e-08	0.000105331354308
207	1.20214358578e-08	0.000109642308703
208	1.13541472253e-08	0.000106555840878
209	1.09111452331e-08	0.000104456427438
210	1.1609426267e-08	0.000107747047602
211	1.10904767716e-08	0.000105311332589
212	1.12065882938e-08	0.000105861174629
213	1.16003411395e-08	0.000107704879831
214	1.10733443165e-08	0.000105229959216
215	1.11531525598e-08	0.000105608487158
216	1.08324485099e-08	0.000104079049332
217	1.12875616519e-08	0.000106242936951
218	1.10545186093e-08	0.000105140470844
219	1.10105613391e-08	0.000104931221946
220	1.01161617976e-08	0.000100579132019
221	1.00895516827e-08	0.000100446760439
222	1.01506611719e-08	0.000100750489685
223	1.06143244604e-08	0.000103025843653
224	1.06870626512e-08	0.000103378250378
225	9.79492330868e-09	9.89693048812e-05
226	9.8736719364e-09	9.93663521339e-05
227	1.00939310925e-08	0.000100468557731
228	1.0012234032e-08	0.000100061151462
229	1.01268230194e-08	0.000100632117236
230	9.42989257005e-09	9.71076339432e-05
231	9.44795560285e-09	9.7200594663e-05
232	8.82038246074e-09	9.39168912429e-05
233	9.82600453857e-09	9.91262051053e-05
234	9.62167441669e-09	9.80901341455e-05
235	9.78350624913e-09	9.89116082628e-05
236	9.8973344908e-09	9.94853481212e-05
237	9.2945058606e-09	9.64080176158e-05
238	9.65034781731e-09	9.82361838495e-05
239	9.06277328145e-09	9.5198599157e-05
240	9.5024340421e-09	9.74804290209e-05
241	8.22866450777e-09	9.07119865716e-05
242	9.08117296155e-09	9.52951885541e-05
243	8.70987758293e-09	9.33267249127e-05
244	8.49640623134e-09	9.21759525654e-05
245	7.89525392676e-09	8.88552414141e-05
246	8.93758450771e-09	9.45387989542e-05
247	8.70200526762e-09	9.32845392743e-05
248	8.58844110021e-09	9.2673842589e-05
249	8.05451446489e-09	8.97469468277e-05
250	8.40616135242e-09	9.16851206708e-05
251	8.49661867623e-09	9.2177104946e-05
252	8.66970797778e-09	9.31112666533e-05
253	8.01398866669e-09	8.95208839696e-05
254	7.20055141377e-09	8.4856062917e-05
255	7.94647688635e-09	8.9143013671e-05
256	7.90576947729e-09	8.89143940951e-05
257	7.86466569317e-09	8.86829504086e-05
258	7.61812571905e-09	8.7281875089e-05
259	7.42004380585e-09	8.6139676142e-05
260	7.41779352278e-09	8.61266133247e-05
261	7.84969497337e-09	8.85985043518e-05
262	7.90931568763e-09	8.89343335705e-05
263	7.70326788065e-09	8.77682623768e-05
264	7.31903890025e-09	8.55513816385e-05
265	7.59145836356e-09	8.71289754534e-05
266	7.71364503856e-09	8.78273592826e-05
267	7.38983344269e-09	8.59641404464e-05
268	7.23861593828e-09	8.50800560548e-05
269	6.50832353563e-09	8.06741813446e-05
270	6.95370098179e-09	8.33888540621e-05
271	7.4902170332e-09	8.65460399625e-05
272	7.0517932281e-09	8.39749559577e-05
273	7.34524508591e-09	8.57044052888e-05
274	6.86033046289e-09	8.28271118831e-05
275	6.65048339095e-09	8.15504959577e-05
276	7.33482749762e-09	8.56436074533e-05
277	6.73941546908e-09	8.209394295e-05
278	7.01879074186e-09	8.3778223554e-05
279	7.36238946679e-09	8.58043674109e-05
280	6.74457927626e-09	8.21253875258e-05
281	7.16577819548e-09	8.46509196375e-05
282	6.21315690515e-09	7.88235808953e-05
283	6.35053650281e-09	7.96902534994e-05
284	6.26865202315e-09	7.91748193755e-05
285	6.59808654003e-09	8.12286066606e-05
286	6.19057234443e-09	7.86801902923e-05
287	6.58160575112e-09	8.11270962818e-05
288	6.39368210191e-09	7.9960503387e-05
289	6.58451467099e-09	8.11450224659e-05
290	6.16095098119e-09	7.84917255588e-05
291	6.40957040532e-09	8.00597926884e-05
292	5.97146194109e-09	7.72752349792e-05
293	6.04678094585e-09	7.77610503135e-05
294	6.67773823583e-09	8.17174292047e-05
295	6.13921452319e-09	7.83531398426e-05
296	6.55875883178e-09	8.09861644467e-05
297	5.61635443828e-09	7.49423407579e-05
298	6.26953673103e-09	7.91804062318e-05
299	5.84174535106e-09	7.64313113263e-05
300	6.25587198885e-09	7.90940705037e-05
301	5.59185707691e-09	7.47787207493e-05
302	5.83849739357e-09	7.64100608138e-05
303	5.42994675554e-09	7.36881724264e-05
304	5.48586891537e-09	7.40666518439e-05
305	5.49185081871e-09	7.41070227354e-05
306	5.60188622018e-09	7.48457495131e-05
307	5.94958148803e-09	7.71335302448e-05
308	5.80033226032e-09	7.61599124232e-05
309	5.38026073324e-09	7.33502606215e-05
310	5.3129884335e-09	7.28902492347e-05
311	5.3529526247e-09	7.31638751345e-05
312	5.28538140295e-09	7.27006286283e-05
313	5.32716468077e-09	7.29874282378e-05
314	5.60852453345e-09	7.48900830114e-05
315	5.30650544987e-09	7.28457648039e-05
316	5.63575385976e-09	7.50716581658e-05
317	5.24690134118e-09	7.24354977976e-05
318	5.07328994169e-09	7.12270309763e-05
319	5.21433229871e-09	7.22103337391e-05
320	5.15030053728e-09	7.17655943839e-05
321	5.38792887706e-09	7.34025127435e-05
322	5.03864266787e-09	7.09833971283e-05
323	5.29041972862e-09	7.2735271558e-05
324	5.38966326009e-09	7.34143259868e-05
325	5.13805083898e-09	7.16801983743e-05
326	4.91920102898e-09	7.01370161111e-05
327	4.98564010569e-09	7.06090653223e-05
328	5.42038701243e-09	7.36232776534e-05
329	5.39209667153e-09	7.3430897254e-05
330	5.49261761119e-09	7.41121961028e-05
331	5.34244609385e-09	7.30920385121e-05
332	5.24422984373e-09	7.2417054923e-05
333	5.37318130508e-09	7.33019870473e-05
334	4.81688493447e-09	6.94037818456e-05
335	4.96354239825e-09	7.04524122955e-05
336	4.94265454749e-09	7.03040151591e-05
337	4.91068588428e-09	7.00762861764e-05
338	4.9168353811e-09	7.01201496084e-05
339	4.71368668826e-09	6.86562938721e-05
340	4.63265774406e-09	6.80636301123e-05
341	4.75713367897e-09	6.89719774907e-05
342	4.86304046675e-09	6.97355036316e-05
343	4.60356390422e-09	6.78495681948e-05
344	4.75888746872e-09	6.89846901038e-05
345	4.74551084645e-09	6.88876683191e-05
346	4.71951691539e-09	6.86987402752e-05
347	4.67938578622e-09	6.84060361826e-05
348	4.83778340769e-09	6.95541760622e-05
349	4.40243959132e-09	6.63508823703e-05
350	4.73771277958e-09	6.88310451728e-05
351	4.78874514348e-09	6.92007597031e-05
352	4.38031024011e-09	6.61839122454e-05
353	4.54218627672e-09	6.73957437582e-05
354	4.47972905489e-09	6.69307780837e-05
355	4.56843072792e-09	6.75901673908e-05
356	4.57437248818e-09	6.76341074324e-05
357	4.43361416992e-09	6.65853900636e-05
358	4.57571657698e-09	6.76440431744e-05
359	4.54010707803e-09	6.73803166958e-05
360	4.20871320428e-09	6.48745959855e-05
361	4.18461609566e-09	6.46886087009e-05
362	4.12158038298e-09	6.41995356913e-05
363	4.106028016e-09	6.40782959824e-05
364	4.26073848096e-09	6.52743324819e-05
365	4.54084564429e-09	6.73857970517e-05
366	4.13743022759e-09	6.43228592927e-05
367	3.88613267794e-09	6.23388536785e-05
368	4.05031276481e-09	6.36420675718e-05
369	3.84138170354e-09	6.19788811092e-05
370	4.18015731275e-09	6.46541360838e-05
371	4.12045317333e-09	6.41907561361e-05
372	4.19980742106e-09	6.48059211882e-05
373	4.2229358632e-09	6.49841200848e-05
374	4.3051282008e-09	6.56134757562e-05
375	4.57717622403e-09	6.76548314906e-05
376	4.32931453944e-09	6.57975268489e-05
377	4.46899427923e-09	6.68505368657e-05
378	4.15793633403e-09	6.44820621106e-05
379	3.81757479942e-09	6.17865260345e-05
380	4.25985757081e-09	6.52675843801e-05
381	4.17909072869e-09	6.46458871753e-05
382	4.12355097611e-09	6.42148812668e-05
383	3.95485372518e-09	6.28876277592e-05
384	4.11413666555e-09	6.41415361957e-05
385	4.01209713532e-09	6.33411172567e-05
386	4.28731018719e-09	6.54775548352e-05
387	3.79323653114e-09	6.15892566211e-05
388	4.15860362909e-09	6.44872361719e-05
389	4.07640073931e-09	6.38466971683e-05
390	4.06034759813e-09	6.37208568534e-05
391	4.15577484197e-09	6.44652995182e-05
392	3.95578739921e-09	6.28950506734e-05
393	3.99586959807e-09	6.32128910751e-05
394	3.97723000966e-09	6.30652837119e-05
395	3.87041120837e-09	6.22126290103e-05
396	3.89647761256e-09	6.24217719434e-05
397	3.87193205935e-09	6.22248508182e-05
398	3.70909507063e-09	6.09023404364e-05
399	3.88002298754e-09	6.22898305307e-05
400	3.7708412993e-09	6.1407176285e-05
401	3.85076305449e-09	6.20545167936e-05
402	3.62943726664e-09	6.0244811118e-05
403	3.82076141034e-09	6.18123079195e-05
404	3.67663213937e-09	6.06352384292e-05
405	3.80933651463e-09	6.17198227041e-05
406	3.54836823638e-09	5.95681814091e-05
407	3.62742087471e-09	6.02280738087e-05
408	3.71254739688e-09	6.09306769771e-05
409	3.84120182095e-09	6.19774299318e-05
410	3.55638725047e-09	5.96354529661e-05
411	3.59104823109e-09	5.99253554941e-05
412	3.63186690501e-09	6.02649724551e-05
413	3.69630127368e-09	6.07972143579e-05
414	3.7417427028e-09	6.11697858653e-05
415	3.6526400346e-09	6.04370750003e-05
416	3.67495744588e-09	6.06214272834e-05
417	3.68211072175e-09	6.06803981674e-05
418	3.54171514718e-09	5.95123108876e-05
419	3.51959818855e-09	5.93262015348e-05
420	3.39073409101e-09	5.82300102268e-05
421	3.57860423405e-09	5.9821436242e-05
422	3.5430598941e-09	5.9523607872e-05
423	3.38839651454e-09	5.8209934844e-05
424	3.44158428398e-09	5.86650175486e-05
425	3.55854944729e-09	5.96535786629e-05
426	3.41718688464e-09	5.84567094921e-05
427	3.35147145614e-09	5.78918945634e-05

